Millimagnitude Photometry for Transiting Extrasolar Planetary Candidates IV: The Puzzle of the Extremely Red OGLE-TR-82 Primary Solved

We present precise new V, I, and K-band photometry for the planetary transit candidate star OGLE-TR-82. Good seeing V-band images acquired with VIMOS instrument at ESO VLT allowed us to measure V=20.6+-0.03 mag star in spite of the presence of a brighter neighbour about 1" away. This faint magnitude answers the question why it has not been possible to measure radial velocities for this object. One transit of this star has been observed with GMOS-S instrument of GEMINI-South telescope in i and g-bands. The measurement of the transit allows us to verify that this is not a false positive, to confirm the transit amplitude measured by OGLE, and to improve the ephemeris. The transit is well defined in i-band light curve, with a depth of A_i=0.034 mag. It is however, less well defined, but deeper (A_g=0.1 mag) in the g-band, in which the star is significantly fainter. The near-infrared photometry obtained with SofI array at the ESO-NTT yields K=12.2+-0.1 and V-K=8.4+-0.1, so red that it is unlike any other transit candidate studied before. Due to the extreme nature of this object, we have not yet been able to measure velocities for this star, but based on the new data we consider two different possible configurations:(1) a nearby M7V star, or (2) a blend with a very reddened distant red giant. The nearby M7V dwarf hypothesis would give a radius for the companion of R_p=0.3+-0.1 R_J, i.e. the size of Neptune. Quantitative analysis of near-IR spectroscopy finally shows that OGLE-TR-82 is a distant, reddened metal poor early K giant. This result is confirmed by direct comparison with stellar templates that gives the best match for a K3III star. Therefore, we discard the planetary nature of the companion. Based on all the new data, we conclude that this system is a main-sequence binary blended with a background red giant.

==> datos_paper.txt <==

Millimagnitude Photometry for Transiting Extrasolar Planetary Candidates IV: 
The Puzzle of the Extremely Red OGLE-TR-82 Primary Solved


Sergio Hoyer, Sebastian Ramirez Alegria, Valentin D. Ivanov, Dante Minniti, Grzegorz Pietrzynski,Maria Teresa Ruiz,Wolfgang Gieren,Andrzej Udalski,Manuela Zoccali, Rodrigo Carrasco, Rodrigo F. Diaz, Jose Miguel Fernandez, Jose Gallardo, Marina Rejkuba, Felipe Perez

26 pages, 9 figures, ApJ accepted

%  No es el mismo q el abstrac original, fue resumido para ser aceptado por astro-ph%


We present precise new V, I, and K-band photometry for the planetary transit candidate star OGLE-TR-82. Good seeing V-band images acquired with VIMOS instrument at ESO VLT allowed us to measure V=20.6+-0.03 mag star in spite of the presence of a brighter neighbour about 1" away. This faint magnitude answers the question why it has not been possible to measure radial velocities for this object. One transit of this star has been observed with GMOS-S instrument of GEMINI-South telescope in i and g-bands. The measurement of the transit allows us to verify that this is not a false positive, to confirm the transit amplitude measured by OGLE, and to improve the ephemeris. The transit is well defined in i-band light curve, with a depth of A_i=0.034 mag. It is however, less well defined, but deeper (A_g=0.1 mag) in the g-band, in which the star is significantly fainter. The near-infrared photometry obtained with SofI array at the ESO-NTT yields K=12.2+-0.1 and V-K=8.4+-0.1, so red that it is unlike any other transit candidate studied before.  Due to the extreme nature of this object, we have not yet been able to measure velocities for this star, but based on the new data we consider two different possible configurations:(1) a nearby M7V star, or (2) a blend with a very reddened distant red giant. The nearby M7V dwarf hypothesis would give a radius for the companion of R_p=0.3+-0.1 R_J, i.e. the size of Neptune. Quantitative analysis of near-IR spectroscopy finally shows that OGLE-TR-82 is a distant, reddened metal poor early K giant.   This result is confirmed by direct comparison with stellar templates that gives the best match for a K3III star. Therefore, we discard the planetary nature of the companion. Based on all the new data, we conclude that this system is a main-sequence binary blended with a background red giant.  








